Asteroseismology and Dynamics Reveal Interior Structure and Coeval Evolution in the Triply Post-Main-Sequence system DG Leo

$\delta$ Scuti stars in binary or multiple systems serve as crucial probes for studying stellar pulsation and evolution. However, many such systems are not ideal for asteroseismology due to uncertainties in mass transfer with close companions and the challenges of dynamically measuring all components' physical properties. The triple system DG~Leo, comprising an inner binary and a distant $\delta$ Scuti star, is an ideal target due to its well-separated pulsator. By combining new \textit{TESS} photometry with archival spectroscopy, our dynamical analysis shows that the system's three components share similar masses, radii, and luminosities within errors, occupying coincident Hertzsprung--Russell diagram positions, indicative of coeval evolution. By fitting seven observed $\delta$ Scuti frequencies through asteroseismic modeling with dynamically constrained theoretical grids, we simultaneously trace the pulsating star's evolution and constrain the triple system's evolutionary stage, with the derived fundamental parameters showing consistency with the dynamical solutions. Our analysis reveals that all three components of DG~Leo are in the post-main-sequence phase, with a system age of $0.7664^{+0.1402}_{-0.1258}$~Gyr. Additionally, the $\delta$ Scuti component shows multiple non-radial modes with significant mixed-character frequencies, providing precise constraints on its convective core extent ($R_{\mathrm{cz}}/R = 0.0562^{+0.0137}_{-0.0021}$).

==> png/MESA1.txt <==
0.7664 & 7703 & 2.08 & 0.1362 & 3.8608 & 24.93 & 2.80 & 0.016 & 31.00 & 3.4388 & 0.0379
0.7664 & 7703 & 2.08 & 0.1362 & 3.8608 & 24.93 & 2.80 & 0.016 & 32.00 & 3.4388 & 0.0537
0.7664 & 7703 & 2.08 & 0.1362 & 3.8608 & 24.93 & 2.80 & 0.016 & 30.00 & 3.4388 & 0.0343
0.7285 & 7848 & 2.11 & 0.1301 & 3.8596 & 27.32 & 2.83 & 0.015 & 31.00 & 3.4677 & 0.0952
0.7285 & 7848 & 2.11 & 0.1301 & 3.8596 & 27.32 & 2.83 & 0.015 & 30.00 & 3.4677 & 0.0998
0.6406 & 8135 & 2.20 & 0.1463 & 3.8661 & 32.40 & 2.87 & 0.015 & 30.00 & 3.4844 & 0.0847
0.7368 & 7758 & 2.11 & 0.1556 & 3.8675 & 25.62 & 2.80 & 0.017 & 30.00 & 3.4159 & 0.0788
0.7368 & 7758 & 2.11 & 0.1556 & 3.8675 & 25.62 & 2.80 & 0.017 & 31.00 & 3.4159 & 0.0807
0.7610 & 7755 & 2.08 & 0.1249 & 3.8582 & 25.76 & 2.81 & 0.015 & 35.00 & 3.4577 & 0.0975
0.7610 & 7755 & 2.08 & 0.1249 & 3.8582 & 25.76 & 2.81 & 0.015 & 34.00 & 3.4577 & 0.0897
0.6640 & 8014 & 2.18 & 0.1523 & 3.8660 & 30.24 & 2.85 & 0.016 & 30.00 & 3.4696 & 0.0786
0.6714 & 7991 & 2.17 & 0.1523 & 3.8676 & 29.64 & 2.84 & 0.016 & 30.00 & 3.4543 & 0.0838
0.7722 & 7726 & 2.07 & 0.1240 & 3.8580 & 25.26 & 2.81 & 0.015 & 36.00 & 3.4528 & 0.0674
0.7722 & 7726 & 2.07 & 0.1240 & 3.8580 & 25.26 & 2.81 & 0.015 & 34.00 & 3.4528 & 0.0905
0.7722 & 7726 & 2.07 & 0.1240 & 3.8580 & 25.26 & 2.81 & 0.015 & 37.00 & 3.4528 & 0.0750
0.7722 & 7726 & 2.07 & 0.1240 & 3.8580 & 25.26 & 2.81 & 0.015 & 35.00 & 3.4528 & 0.0884
0.8771 & 7384 & 2.00 & 0.1275 & 3.8541 & 20.55 & 2.77 & 0.017 & 30.00 & 3.4215 & 0.0951
0.8529 & 7479 & 2.01 & 0.1217 & 3.8559 & 21.65 & 2.77 & 0.016 & 30.00 & 3.4225 & 0.0980
0.8053 & 7644 & 2.04 & 0.1224 & 3.8593 & 23.79 & 2.78 & 0.015 & 32.00 & 3.4272 & 0.0966
0.8053 & 7644 & 2.04 & 0.1224 & 3.8593 & 23.79 & 2.78 & 0.015 & 30.00 & 3.4272 & 0.0915
0.8053 & 7644 & 2.04 & 0.1224 & 3.8593 & 23.79 & 2.78 & 0.015 & 31.00 & 3.4272 & 0.0729
0.8170 & 7615 & 2.03 & 0.1215 & 3.8594 & 23.31 & 2.77 & 0.015 & 31.00 & 3.4205 & 0.0990
0.8170 & 7615 & 2.03 & 0.1215 & 3.8594 & 23.31 & 2.77 & 0.015 & 30.00 & 3.4205 & 0.0758
0.8667 & 7450 & 2.00 & 0.1214 & 3.8555 & 21.23 & 2.77 & 0.016 & 40.00 & 3.4184 & 0.0910
0.8667 & 7450 & 2.00 & 0.1214 & 3.8555 & 21.23 & 2.77 & 0.016 & 39.00 & 3.4184 & 0.0998
0.8896 & 7287 & 2.00 & 0.1474 & 3.8595 & 19.26 & 2.75 & 0.019 & 32.00 & 3.3836 & 0.0932
0.8896 & 7287 & 2.00 & 0.1474 & 3.8595 & 19.26 & 2.75 & 0.019 & 31.00 & 3.3836 & 0.0917
0.8896 & 7287 & 2.00 & 0.1474 & 3.8595 & 19.26 & 2.75 & 0.019 & 30.00 & 3.3836 & 0.0934
0.8896 & 7287 & 2.00 & 0.1474 & 3.8595 & 19.26 & 2.75 & 0.019 & 33.00 & 3.3836 & 0.0921
0.7670 & 7628 & 2.09 & 0.1571 & 3.8649 & 23.86 & 2.80 & 0.018 & 30.00 & 3.4144 & 0.0994
0.8801 & 7350 & 2.00 & 0.1420 & 3.8604 & 19.88 & 2.75 & 0.018 & 33.00 & 3.3832 & 0.0843
0.8801 & 7350 & 2.00 & 0.1420 & 3.8604 & 19.88 & 2.75 & 0.018 & 36.00 & 3.3832 & 0.0748
0.8801 & 7350 & 2.00 & 0.1420 & 3.8604 & 19.88 & 2.75 & 0.018 & 35.00 & 3.3832 & 0.0719
0.8801 & 7350 & 2.00 & 0.1420 & 3.8604 & 19.88 & 2.75 & 0.018 & 34.00 & 3.3832 & 0.0677
0.7757 & 7567 & 2.09 & 0.1639 & 3.8638 & 23.16 & 2.80 & 0.019 & 31.00 & 3.4162 & 0.0879
0.7757 & 7567 & 2.09 & 0.1639 & 3.8638 & 23.16 & 2.80 & 0.019 & 35.00 & 3.4162 & 0.0965
0.7757 & 7567 & 2.09 & 0.1639 & 3.8638 & 23.16 & 2.80 & 0.019 & 30.00 & 3.4162 & 0.0825
0.7757 & 7567 & 2.09 & 0.1639 & 3.8638 & 23.16 & 2.80 & 0.019 & 36.00 & 3.4162 & 0.0673
0.7475 & 7675 & 2.11 & 0.1562 & 3.8624 & 24.83 & 2.82 & 0.018 & 39.00 & 3.4400 & 0.0654
0.7475 & 7675 & 2.11 & 0.1562 & 3.8624 & 24.83 & 2.82 & 0.018 & 36.00 & 3.4400 & 0.0927
0.7475 & 7675 & 2.11 & 0.1562 & 3.8624 & 24.83 & 2.82 & 0.018 & 40.00 & 3.4400 & 0.0744
0.7475 & 7675 & 2.11 & 0.1562 & 3.8624 & 24.83 & 2.82 & 0.018 & 37.00 & 3.4400 & 0.0941
0.6892 & 7994 & 2.20 & 0.2590 & 3.8787 & 29.35 & 2.82 & 0.020 & 30.00 & 3.3983 & 0.0956
0.7629 & 7689 & 2.14 & 0.2583 & 3.8730 & 24.76 & 2.80 & 0.023 & 31.00 & 3.3888 & 0.0958
0.6790 & 8026 & 2.21 & 0.2602 & 3.8797 & 29.89 & 2.83 & 0.020 & 42.00 & 3.3985 & 0.0951
0.7369 & 7791 & 2.16 & 0.2589 & 3.8751 & 26.21 & 2.81 & 0.022 & 30.00 & 3.3910 & 0.0907
0.7369 & 7791 & 2.16 & 0.2589 & 3.8751 & 26.21 & 2.81 & 0.022 & 32.00 & 3.3910 & 0.0980
0.7369 & 7791 & 2.16 & 0.2589 & 3.8751 & 26.21 & 2.81 & 0.022 & 31.00 & 3.3910 & 0.0870
0.7125 & 7892 & 2.18 & 0.2592 & 3.8769 & 27.74 & 2.82 & 0.021 & 30.00 & 3.3946 & 0.0958
0.7125 & 7892 & 2.18 & 0.2592 & 3.8769 & 27.74 & 2.82 & 0.021 & 31.00 & 3.3946 & 0.0835
0.7125 & 7892 & 2.18 & 0.2592 & 3.8769 & 27.74 & 2.82 & 0.021 & 32.00 & 3.3946 & 0.0856
0.6889 & 7995 & 2.20 & 0.2592 & 3.8790 & 29.34 & 2.82 & 0.020 & 31.00 & 3.3965 & 0.0962
0.7475 & 7760 & 2.15 & 0.2578 & 3.8748 & 25.70 & 2.80 & 0.022 & 30.00 & 3.3870 & 0.0900
0.7475 & 7760 & 2.15 & 0.2578 & 3.8748 & 25.70 & 2.80 & 0.022 & 37.00 & 3.3870 & 0.0900
0.6986 & 7965 & 2.19 & 0.2582 & 3.8787 & 28.80 & 2.82 & 0.020 & 32.00 & 3.3929 & 0.0988
0.7331 & 7832 & 2.16 & 0.2573 & 3.8763 & 26.70 & 2.81 & 0.021 & 37.00 & 3.3869 & 0.0865
0.7331 & 7832 & 2.16 & 0.2573 & 3.8763 & 26.70 & 2.81 & 0.021 & 38.00 & 3.3869 & 0.0820
0.7987 & 7755 & 2.15 & 0.3017 & 3.8649 & 26.22 & 2.84 & 0.024 & 30.00 & 3.4404 & 0.0973
0.7987 & 7755 & 2.15 & 0.3017 & 3.8649 & 26.22 & 2.84 & 0.024 & 31.00 & 3.4404 & 0.0969
0.7860 & 7903 & 2.15 & 0.2923 & 3.8642 & 28.32 & 2.84 & 0.020 & 30.00 & 3.4530 & 0.0852
0.7860 & 7903 & 2.15 & 0.2923 & 3.8642 & 28.32 & 2.84 & 0.020 & 31.00 & 3.4530 & 0.0941
0.7978 & 7873 & 2.14 & 0.2917 & 3.8637 & 27.80 & 2.83 & 0.020 & 30.00 & 3.4502 & 0.0960
0.7978 & 7873 & 2.14 & 0.2917 & 3.8637 & 27.80 & 2.83 & 0.020 & 33.00 & 3.4502 & 0.0878
0.7978 & 7873 & 2.14 & 0.2917 & 3.8637 & 27.80 & 2.83 & 0.020 & 34.00 & 3.4502 & 0.0945
0.7978 & 7873 & 2.14 & 0.2917 & 3.8637 & 27.80 & 2.83 & 0.020 & 31.00 & 3.4502 & 0.0925
0.7978 & 7873 & 2.14 & 0.2917 & 3.8637 & 27.80 & 2.83 & 0.020 & 32.00 & 3.4502 & 0.0851
0.9066 & 7605 & 2.05 & 0.2857 & 3.8633 & 23.21 & 2.78 & 0.020 & 32.00 & 3.3981 & 0.0958
0.9066 & 7605 & 2.05 & 0.2857 & 3.8633 & 23.21 & 2.78 & 0.020 & 34.00 & 3.3981 & 0.0988
0.9066 & 7605 & 2.05 & 0.2857 & 3.8633 & 23.21 & 2.78 & 0.020 & 33.00 & 3.3981 & 0.0955
0.7255 & 8127 & 2.20 & 0.2932 & 3.8687 & 32.08 & 2.86 & 0.019 & 42.00 & 3.4610 & 0.0805
0.7255 & 8127 & 2.20 & 0.2932 & 3.8687 & 32.08 & 2.86 & 0.019 & 41.00 & 3.4610 & 0.0933
0.8635 & 7747 & 2.08 & 0.2808 & 3.8612 & 25.48 & 2.80 & 0.019 & 30.00 & 3.4321 & 0.0827
0.8290 & 7879 & 2.10 & 0.2792 & 3.8638 & 27.35 & 2.81 & 0.018 & 30.00 & 3.4333 & 0.0870
0.8290 & 7879 & 2.10 & 0.2792 & 3.8638 & 27.35 & 2.81 & 0.018 & 31.00 & 3.4333 & 0.0965
0.8764 & 7716 & 2.07 & 0.2800 & 3.8607 & 24.98 & 2.80 & 0.019 & 30.00 & 3.4285 & 0.0649
0.8413 & 7847 & 2.09 & 0.2783 & 3.8633 & 26.82 & 2.80 & 0.018 & 30.00 & 3.4303 & 0.0737
0.8846 & 7701 & 2.06 & 0.2825 & 3.8650 & 24.43 & 2.78 & 0.019 & 40.00 & 3.3988 & 0.0999
0.8542 & 7816 & 2.08 & 0.2775 & 3.8626 & 26.31 & 2.80 & 0.018 & 30.00 & 3.4283 & 0.0731
0.8979 & 7670 & 2.05 & 0.2816 & 3.8646 & 23.94 & 2.77 & 0.019 & 39.00 & 3.3947 & 0.0973
0.8979 & 7670 & 2.05 & 0.2816 & 3.8646 & 23.94 & 2.77 & 0.019 & 36.00 & 3.3947 & 0.0997
0.8979 & 7670 & 2.05 & 0.2816 & 3.8646 & 23.94 & 2.77 & 0.019 & 37.00 & 3.3947 & 0.0903
0.8979 & 7670 & 2.05 & 0.2816 & 3.8646 & 23.94 & 2.77 & 0.019 & 38.00 & 3.3947 & 0.0872
0.8887 & 7738 & 2.05 & 0.2781 & 3.8657 & 24.74 & 2.77 & 0.018 & 34.00 & 3.3930 & 0.0996
0.8887 & 7738 & 2.05 & 0.2781 & 3.8657 & 24.74 & 2.77 & 0.018 & 35.00 & 3.3930 & 0.0831


==> png/MESA1_new.txt <==
0.7664 & 7703 & 2.08 & 0.1362 & 3.8608 & 24.93 & 2.80 & 0.016 & 31.00 & 3.4388 & 0.0562 & 0.0379
0.7664 & 7703 & 2.08 & 0.1362 & 3.8608 & 24.93 & 2.80 & 0.016 & 32.00 & 3.4388 & 0.0562 & 0.0537
0.7664 & 7703 & 2.08 & 0.1362 & 3.8608 & 24.93 & 2.80 & 0.016 & 30.00 & 3.4388 & 0.0562 & 0.0343
0.7285 & 7848 & 2.11 & 0.1301 & 3.8596 & 27.32 & 2.83 & 0.015 & 31.00 & 3.4677 & 0.0560 & 0.0952
0.7285 & 7848 & 2.11 & 0.1301 & 3.8596 & 27.32 & 2.83 & 0.015 & 30.00 & 3.4677 & 0.0560 & 0.0998
0.6406 & 8135 & 2.20 & 0.1463 & 3.8661 & 32.40 & 2.87 & 0.015 & 30.00 & 3.4844 & 0.0585 & 0.0847
0.7368 & 7758 & 2.11 & 0.1556 & 3.8675 & 25.62 & 2.80 & 0.017 & 30.00 & 3.4159 & 0.0583 & 0.0788
0.7368 & 7758 & 2.11 & 0.1556 & 3.8675 & 25.62 & 2.80 & 0.017 & 31.00 & 3.4159 & 0.0583 & 0.0807
0.7610 & 7755 & 2.08 & 0.1249 & 3.8582 & 25.76 & 2.81 & 0.015 & 35.00 & 3.4577 & 0.0552 & 0.0975
0.7610 & 7755 & 2.08 & 0.1249 & 3.8582 & 25.76 & 2.81 & 0.015 & 34.00 & 3.4577 & 0.0552 & 0.0897
0.6640 & 8014 & 2.18 & 0.1523 & 3.8660 & 30.24 & 2.85 & 0.016 & 30.00 & 3.4696 & 0.0584 & 0.0786
0.6714 & 7991 & 2.17 & 0.1523 & 3.8676 & 29.64 & 2.84 & 0.016 & 30.00 & 3.4543 & 0.0588 & 0.0838
0.7722 & 7726 & 2.07 & 0.1240 & 3.8580 & 25.26 & 2.81 & 0.015 & 36.00 & 3.4528 & 0.0551 & 0.0674
0.7722 & 7726 & 2.07 & 0.1240 & 3.8580 & 25.26 & 2.81 & 0.015 & 34.00 & 3.4528 & 0.0551 & 0.0905
0.7722 & 7726 & 2.07 & 0.1240 & 3.8580 & 25.26 & 2.81 & 0.015 & 37.00 & 3.4528 & 0.0551 & 0.0750
0.7722 & 7726 & 2.07 & 0.1240 & 3.8580 & 25.26 & 2.81 & 0.015 & 35.00 & 3.4528 & 0.0551 & 0.0884
0.8771 & 7384 & 2.00 & 0.1275 & 3.8541 & 20.55 & 2.77 & 0.017 & 30.00 & 3.4215 & 0.0545 & 0.0951
0.8529 & 7479 & 2.01 & 0.1217 & 3.8559 & 21.65 & 2.77 & 0.016 & 30.00 & 3.4225 & 0.0542 & 0.0980
0.8053 & 7644 & 2.04 & 0.1224 & 3.8593 & 23.79 & 2.78 & 0.015 & 32.00 & 3.4272 & 0.0545 & 0.0966
0.8053 & 7644 & 2.04 & 0.1224 & 3.8593 & 23.79 & 2.78 & 0.015 & 30.00 & 3.4272 & 0.0545 & 0.0915
0.8053 & 7644 & 2.04 & 0.1224 & 3.8593 & 23.79 & 2.78 & 0.015 & 31.00 & 3.4272 & 0.0545 & 0.0729
0.8170 & 7615 & 2.03 & 0.1215 & 3.8594 & 23.31 & 2.77 & 0.015 & 31.00 & 3.4205 & 0.0544 & 0.0990
0.8170 & 7615 & 2.03 & 0.1215 & 3.8594 & 23.31 & 2.77 & 0.015 & 30.00 & 3.4205 & 0.0544 & 0.0758
0.8667 & 7450 & 2.00 & 0.1214 & 3.8555 & 21.23 & 2.77 & 0.016 & 40.00 & 3.4184 & 0.0541 & 0.0910
0.8667 & 7450 & 2.00 & 0.1214 & 3.8555 & 21.23 & 2.77 & 0.016 & 39.00 & 3.4184 & 0.0541 & 0.0998
0.8896 & 7287 & 2.00 & 0.1474 & 3.8595 & 19.26 & 2.75 & 0.019 & 32.00 & 3.3836 & 0.0562 & 0.0932
0.8896 & 7287 & 2.00 & 0.1474 & 3.8595 & 19.26 & 2.75 & 0.019 & 31.00 & 3.3836 & 0.0562 & 0.0917
0.8896 & 7287 & 2.00 & 0.1474 & 3.8595 & 19.26 & 2.75 & 0.019 & 30.00 & 3.3836 & 0.0562 & 0.0934
0.8896 & 7287 & 2.00 & 0.1474 & 3.8595 & 19.26 & 2.75 & 0.019 & 33.00 & 3.3836 & 0.0562 & 0.0921
0.7670 & 7628 & 2.09 & 0.1571 & 3.8649 & 23.86 & 2.80 & 0.018 & 30.00 & 3.4144 & 0.0581 & 0.0994
0.8801 & 7350 & 2.00 & 0.1420 & 3.8604 & 19.88 & 2.75 & 0.018 & 33.00 & 3.3832 & 0.0560 & 0.0843
0.8801 & 7350 & 2.00 & 0.1420 & 3.8604 & 19.88 & 2.75 & 0.018 & 36.00 & 3.3832 & 0.0560 & 0.0748
0.8801 & 7350 & 2.00 & 0.1420 & 3.8604 & 19.88 & 2.75 & 0.018 & 35.00 & 3.3832 & 0.0560 & 0.0719
0.8801 & 7350 & 2.00 & 0.1420 & 3.8604 & 19.88 & 2.75 & 0.018 & 34.00 & 3.3832 & 0.0560 & 0.0677
0.7757 & 7567 & 2.09 & 0.1639 & 3.8638 & 23.16 & 2.80 & 0.019 & 31.00 & 3.4162 & 0.0588 & 0.0879
0.7757 & 7567 & 2.09 & 0.1639 & 3.8638 & 23.16 & 2.80 & 0.019 & 35.00 & 3.4162 & 0.0588 & 0.0965
0.7757 & 7567 & 2.09 & 0.1639 & 3.8638 & 23.16 & 2.80 & 0.019 & 30.00 & 3.4162 & 0.0588 & 0.0825
0.7757 & 7567 & 2.09 & 0.1639 & 3.8638 & 23.16 & 2.80 & 0.019 & 36.00 & 3.4162 & 0.0588 & 0.0673
0.7475 & 7675 & 2.11 & 0.1562 & 3.8624 & 24.83 & 2.82 & 0.018 & 39.00 & 3.4400 & 0.0584 & 0.0654
0.7475 & 7675 & 2.11 & 0.1562 & 3.8624 & 24.83 & 2.82 & 0.018 & 36.00 & 3.4400 & 0.0584 & 0.0927
0.7475 & 7675 & 2.11 & 0.1562 & 3.8624 & 24.83 & 2.82 & 0.018 & 40.00 & 3.4400 & 0.0584 & 0.0744
0.7475 & 7675 & 2.11 & 0.1562 & 3.8624 & 24.83 & 2.82 & 0.018 & 37.00 & 3.4400 & 0.0584 & 0.0941
0.6892 & 7994 & 2.20 & 0.2590 & 3.8787 & 29.35 & 2.82 & 0.020 & 30.00 & 3.3983 & 0.0677 & 0.0956
0.7629 & 7689 & 2.14 & 0.2583 & 3.8730 & 24.76 & 2.80 & 0.023 & 31.00 & 3.3888 & 0.0671 & 0.0958
0.6790 & 8026 & 2.21 & 0.2602 & 3.8797 & 29.89 & 2.83 & 0.020 & 42.00 & 3.3985 & 0.0679 & 0.0951
0.7369 & 7791 & 2.16 & 0.2589 & 3.8751 & 26.21 & 2.81 & 0.022 & 30.00 & 3.3910 & 0.0672 & 0.0907
0.7369 & 7791 & 2.16 & 0.2589 & 3.8751 & 26.21 & 2.81 & 0.022 & 32.00 & 3.3910 & 0.0672 & 0.0980
0.7369 & 7791 & 2.16 & 0.2589 & 3.8751 & 26.21 & 2.81 & 0.022 & 31.00 & 3.3910 & 0.0672 & 0.0870
0.7125 & 7892 & 2.18 & 0.2592 & 3.8769 & 27.74 & 2.82 & 0.021 & 30.00 & 3.3946 & 0.0673 & 0.0958
0.7125 & 7892 & 2.18 & 0.2592 & 3.8769 & 27.74 & 2.82 & 0.021 & 31.00 & 3.3946 & 0.0673 & 0.0835
0.7125 & 7892 & 2.18 & 0.2592 & 3.8769 & 27.74 & 2.82 & 0.021 & 32.00 & 3.3946 & 0.0673 & 0.0856
0.6889 & 7995 & 2.20 & 0.2592 & 3.8790 & 29.34 & 2.82 & 0.020 & 31.00 & 3.3965 & 0.0675 & 0.0962
0.7475 & 7760 & 2.15 & 0.2578 & 3.8748 & 25.70 & 2.80 & 0.022 & 30.00 & 3.3870 & 0.0667 & 0.0900
0.7475 & 7760 & 2.15 & 0.2578 & 3.8748 & 25.70 & 2.80 & 0.022 & 37.00 & 3.3870 & 0.0667 & 0.0900
0.6986 & 7965 & 2.19 & 0.2582 & 3.8787 & 28.80 & 2.82 & 0.020 & 32.00 & 3.3929 & 0.0669 & 0.0988
0.7331 & 7832 & 2.16 & 0.2573 & 3.8763 & 26.70 & 2.81 & 0.021 & 37.00 & 3.3869 & 0.0667 & 0.0865
0.7331 & 7832 & 2.16 & 0.2573 & 3.8763 & 26.70 & 2.81 & 0.021 & 38.00 & 3.3869 & 0.0667 & 0.0820
0.7987 & 7755 & 2.15 & 0.3017 & 3.8649 & 26.22 & 2.84 & 0.024 & 30.00 & 3.4404 & 0.0699 & 0.0973
0.7987 & 7755 & 2.15 & 0.3017 & 3.8649 & 26.22 & 2.84 & 0.024 & 31.00 & 3.4404 & 0.0699 & 0.0969
0.7860 & 7903 & 2.15 & 0.2923 & 3.8642 & 28.32 & 2.84 & 0.020 & 30.00 & 3.4530 & 0.0685 & 0.0852
0.7860 & 7903 & 2.15 & 0.2923 & 3.8642 & 28.32 & 2.84 & 0.020 & 31.00 & 3.4530 & 0.0685 & 0.0941
0.7978 & 7873 & 2.14 & 0.2917 & 3.8637 & 27.80 & 2.83 & 0.020 & 30.00 & 3.4502 & 0.0684 & 0.0960
0.7978 & 7873 & 2.14 & 0.2917 & 3.8637 & 27.80 & 2.83 & 0.020 & 33.00 & 3.4502 & 0.0684 & 0.0878
0.7978 & 7873 & 2.14 & 0.2917 & 3.8637 & 27.80 & 2.83 & 0.020 & 34.00 & 3.4502 & 0.0684 & 0.0945
0.7978 & 7873 & 2.14 & 0.2917 & 3.8637 & 27.80 & 2.83 & 0.020 & 31.00 & 3.4502 & 0.0684 & 0.0925
0.7978 & 7873 & 2.14 & 0.2917 & 3.8637 & 27.80 & 2.83 & 0.020 & 32.00 & 3.4502 & 0.0684 & 0.0851
0.9066 & 7605 & 2.05 & 0.2857 & 3.8633 & 23.21 & 2.78 & 0.020 & 32.00 & 3.3981 & 0.0667 & 0.0958
0.9066 & 7605 & 2.05 & 0.2857 & 3.8633 & 23.21 & 2.78 & 0.020 & 34.00 & 3.3981 & 0.0667 & 0.0988
0.9066 & 7605 & 2.05 & 0.2857 & 3.8633 & 23.21 & 2.78 & 0.020 & 33.00 & 3.3981 & 0.0667 & 0.0955
0.7255 & 8127 & 2.20 & 0.2932 & 3.8687 & 32.08 & 2.86 & 0.019 & 42.00 & 3.4610 & 0.0695 & 0.0805
0.7255 & 8127 & 2.20 & 0.2932 & 3.8687 & 32.08 & 2.86 & 0.019 & 41.00 & 3.4610 & 0.0695 & 0.0933
0.8635 & 7747 & 2.08 & 0.2808 & 3.8612 & 25.48 & 2.80 & 0.019 & 30.00 & 3.4321 & 0.0666 & 0.0827
0.8290 & 7879 & 2.10 & 0.2792 & 3.8638 & 27.35 & 2.81 & 0.018 & 30.00 & 3.4333 & 0.0667 & 0.0870
0.8290 & 7879 & 2.10 & 0.2792 & 3.8638 & 27.35 & 2.81 & 0.018 & 31.00 & 3.4333 & 0.0667 & 0.0965
0.8764 & 7716 & 2.07 & 0.2800 & 3.8607 & 24.98 & 2.80 & 0.019 & 30.00 & 3.4285 & 0.0664 & 0.0649
0.8413 & 7847 & 2.09 & 0.2783 & 3.8633 & 26.82 & 2.80 & 0.018 & 30.00 & 3.4303 & 0.0666 & 0.0737
0.8846 & 7701 & 2.06 & 0.2825 & 3.8650 & 24.43 & 2.78 & 0.019 & 40.00 & 3.3988 & 0.0667 & 0.0999
0.8542 & 7816 & 2.08 & 0.2775 & 3.8626 & 26.31 & 2.80 & 0.018 & 30.00 & 3.4283 & 0.0665 & 0.0731
0.8979 & 7670 & 2.05 & 0.2816 & 3.8646 & 23.94 & 2.77 & 0.019 & 39.00 & 3.3947 & 0.0666 & 0.0973
0.8979 & 7670 & 2.05 & 0.2816 & 3.8646 & 23.94 & 2.77 & 0.019 & 36.00 & 3.3947 & 0.0666 & 0.0997
0.8979 & 7670 & 2.05 & 0.2816 & 3.8646 & 23.94 & 2.77 & 0.019 & 37.00 & 3.3947 & 0.0666 & 0.0903
0.8979 & 7670 & 2.05 & 0.2816 & 3.8646 & 23.94 & 2.77 & 0.019 & 38.00 & 3.3947 & 0.0666 & 0.0872
0.8887 & 7738 & 2.05 & 0.2781 & 3.8657 & 24.74 & 2.77 & 0.018 & 34.00 & 3.3930 & 0.0664 & 0.0996
0.8887 & 7738 & 2.05 & 0.2781 & 3.8657 & 24.74 & 2.77 & 0.018 & 35.00 & 3.3930 & 0.0664 & 0.0831

